PAD: Towards Efficient Data Generation for Transfer Learning Using Phrase Alignment

Transfer learning leverages the abundance of English data to address the scarcity of resources in modeling non-English languages, such as Korean. In this study, we explore the potential of Phrase Aligned Data (PAD) from standardized Statistical Machine Translation (SMT) to enhance the efficiency of transfer learning. Through extensive experiments, we demonstrate that PAD synergizes effectively with the syntactic characteristics of the Korean language, mitigating the weaknesses of SMT and significantly improving model performance. Moreover, we reveal that PAD complements traditional data construction methods and enhances their effectiveness when combined. This innovative approach not only boosts model performance but also suggests a cost-efficient solution for resource-scarce languages.

==> backup.txt <==
\section{Introduction}
% 우리는 언어모델이 적용된 다양한 서비스의 등장을 통해 대규모 언어 모델에 비약적인 발전이 있었음을 체감하고 있습니다.
% 이러한 서비스를 제공하는 많은 기업들은 서비스의 품질과 제어 가능성을 높이기 위해 자체적으로 모델의 튜닝을 위한 데이터를 구축하고 있습니다.
% 그러나 이러한 고품질 데이터를 직접 구축하는 것은 시간과 비용이 많이 소모된다는 문제를 갖습니다.

% 비영어권의 모델 엔지니어는 이 문제를 자원이 풍부한 영어 데이터를 통해 접근하곤 합니다.
% 유명한 NLP Task인 Natural Language Inference로 예를 들어 봅시다.
% public 언어자원인 KLUE의 한국어 NLI 데이터는 24K의 entry size를 갖는 반면 GLUE의 영어 NLI데이터는 300K의 훨씬 큰 entry size를 갖습니다. 
% 한국어 NLI 모델의 성능 제고에 한계를 느낀 한국어 모델 개발자는 풍부한 영어 데이터를 튜닝에 활용하는 것이 가능합니다. 
% (심지어 한국어는 언어 자원이 풍부한 언어에 속함에도 불구하고) 이처럼 영어와 비영어 언어 자원의 사이에는 크기와 다양성에서 매우 큰 격차가 있으며(Joshie, Imani, supernatural), 영어 자원의 풍요로움은 cross-lingual model를 이용한 전이학습을 통해 비영어권 언어 모델링에 간접적으로 그 은혜로움을 나누어 주고 있습니다. 
% 또한 기구축되어 있는 영어 데이터를 목적 언어의 모델링에 활용하는 것은 기능적인 부분 뿐만 아니라 비용이나 시간적인 부분에서 산업적 가치를 함께 갖습니다. 

% 우리는 영어 데이터를 한국어 모델링에 활용하는 전이학습의 효율을 높이고자 다음 두 가지 특징에 주목하였습니다.
% 첫 번째는 같은 의미의 데이터 셋이더라도 표현 언어가 목적언어일 때 모델의 성능이 높았다는 점이었습니다(Gaim et al., 2023).
% 이 연구는 영어 데이터를 한국어 모델링에 활용할 때, 한국어로 번역하는 편이 성능이 높아짐을 의미합니다.
% 그리고 두 번째는 한국어가 문장성분의 역할을 명시하는 격조사의 존재로 어순이 유연하여 어순이 불완전한 데이터 역시 학습 데이터로서 가치가 있다는 점이었습니다(Kim et al 2024).
% 우리는 이 특징들을 결합하여 전이학습에 활용되는 외국어 데이터를 보다 학습에 적합하게 가공하는 저비용 방법인 PAD를 고안하였습니다.

% PAD는 SMT의 주요 모듈 중 하나인 phrase alignment를 영어 데이터에 적용하여 생성합니다.
% Phrase alignment는 NMT 바로 이전까지 널리 쓰이던 SMT의 핵심 모듈 중 하나로, 확률 모델을 통해 출발 언어의 phrase를 이에 해당하는 목적 언어의 phrase로 변환하는 역할을 합니다.
% 잘 생성된 PAD는 어순은 불완전하지만 각 phrase의 의미를 유지하며 표현 언어가 목적언어로 치환된 데이터입니다.
% 우리는 다양한 실험을 통하여 PAD의 학습 데이터로서 가치를 검증하였습니다. 
% 그 결과 PAD는 영어 데이터를 한국어 Task를 처리하기에 적합하도록 가공하였음을 확인 할 수 있었습니다.
% 또한 PAD 생성에 상대적으로 매우 적은 장비와 시간, 비용이 소모된다는 점과 데이터를 직접 구축했을 때 성능의 하한선을 제시할 수 있다는 점에서 산업적 가치가 있음을 확인하였습니다.

% % 우리 연구는 다음과 같은 컨트리뷰션을 갖는다.
% 1. 우리는 SMT의 phrase alignment technique과 한국어의 구문적 특징을 결합한 PAD를 제시하였다. 
% 2. PAD가 한국어 처리를 위한 전이학습에 적합하도록 영어 데이터를 가공할 수 있음을 보였다. 
% 3. PAD는 다른 데이터 구축 방법 대비 시간적, 비용적인 메리트를 가지며, 직접 데이터를 구축했을 때 성능을 어림할 수 있다는 점에서 산업적인 가치를 갖는다. 
